Interference Mitigation for OFDM-based Integrated Sensing and Communications with Arbitrary Modulation Formats

Integrated sensing and communication will be a key feature of future mobile networks, enabling highly efficient systems and numerous new applications by leveraging communication signals for sensing. In this paper, we analyze the impact of arbitrary modulation alphabets on the sensing performance of communication-centric OFDM systems as expected in the next-generation 6G networks. We evaluate existing interference mitigation techniques, such as coherent successive target cancellation, and propose an enhanced version of this algorithm. A systematic performance evaluation in multi-target scenarios, including the effects of scattering, demonstrates that our proposed interference mitigation methods achieve performance comparable to sensing-optimal constant modulus signals while utilizing higher order constellations for more efficient communications.

==> figures/results_dist.csv <==
target_no,d-20dB_CRB,d-20dB_4QAM_nosc,d-20dB_64QAM_MF_nosc,d-20dB_4QAM_sc,d-20dB_64QAM_MF_sc,d0dB_CRB,d0dB_4QAM_nosc,d0dB_64QAM_MF_nosc,d0dB_64QAM_IM_nosc,d0dB_4QAM_sc,d0dB_64QAM_MF_sc,d20dB_CRB,d20dB_4QAM_nosc,d20dB_64QAM_MF_nosc,d20dB_64QAM_IM_nosc,d20dB_4QAM_sc,d20dB_64QAM_MF_sc,d20dB_64QAM_IM_sc
0,0.0000167,0.000021,0.0000192,0.000956329517477729,0.000940677349952683,0.000000167,0.000000233,0.000000287,0.000000231,0.000952210742692535,0.000934784892983178,0.00000000167,0.00000000565,0.0000000857,0.00000000644,0.000933,0.000933,0.000943047886460135
1,0.0000204,0.0000241,0.0000247,0.000608376347660269,0.000626594765121982,0.000000204,0.000000317,0.000000403,0.000000319,0.000592648102837739,0.000591973601895361,0.00000000204,0.0000000104,0.000000127,0.0000000104,0.000589,0.00059,0.00058132482064005
2,0.0000244,0.0000314,0.000029,0.00055382129505626,0.00057431527471508,0.000000244,0.00000039,0.000000507,0.000000406,0.000548205173380686,0.000534318804262591,0.00000000244,0.0000000128,0.000000166,0.0000000127,0.000537,0.000535,0.000553561756392804
3,0.000029,0.0000369,0.000035,0.00036827282142109,0.000349773980671767,0.00000029,0.00000055,0.000000599,0.000000537,0.000319444707082415,0.000316407407270795,0.0000000029,0.000000017,0.00000022,0.0000000192,0.000317,0.000315,0.000319330460284264
4,0.0000342,0.0000444,0.0000408,0.000300023389755474,0.000310234395317753,0.000000342,0.000000552,0.000000778,0.000000581,0.000248948634618275,0.000245106524431115,0.00000000342,0.0000000178,0.000000262,0.0000000207,0.000245,0.000242,0.000248164112599056
5,0.0000395,0.0000474,0.0000517,0.000235790052958174,0.000235112576368565,0.000000395,0.000000688,0.000000898,0.000000654,0.000183080653040369,0.000179379009036878,0.00000000395,0.0000000269,0.000000289,0.0000000265,0.00018,0.000179,0.000183652363794843
6,0.0000453,0.0000566,0.0000545,0.00019869905367881,0.000206582136736542,0.000000453,0.000000782,0.00000108,0.000000819,0.000140333583576166,0.000139101563563422,0.00000000453,0.0000000232,0.000000344,0.0000000225,0.00014,0.000139,0.000140060891541938
7,0.0000518,0.0000597,0.0000603,0.000172035661181207,0.000182491302164757,0.000000518,0.000000884,0.0000012,0.000000893,0.000100582630163141,0.0000998,0.00000000518,0.0000000265,0.000000388,0.0000000318,0.0000969,0.0000984,0.0000985
8,0.000059,0.000074,0.0000694,0.000170083764510854,0.000182283083791334,0.00000059,0.00000104,0.00000126,0.000000852,0.000097,0.000094,0.0000000059,0.0000000281,0.000000381,0.000000027,0.000095,0.0000943,0.0000946
9,0.0000675,0.000079,0.0000832,0.000175707207478611,0.000167788451471406,0.000000675,0.00000102,0.00000127,0.000000959,0.0000716,0.000068,0.00000000675,0.0000000315,0.000000445,0.0000000322,0.0000669,0.0000666,0.0000692
10,0.0000755,0.0000954,0.0000981,0.000143728432147145,0.000152470629827346,0.000000755,0.00000126,0.00000165,0.00000113,0.0000505,0.0000506,0.00000000755,0.0000000354,0.000000507,0.0000000354,0.0000486,0.0000493,0.00005
11,0.000084,0.000114883769671008,0.000109122005591159,0.000154020653698029,0.000141776572249467,0.00000084,0.00000134,0.00000186,0.00000124,0.0000472,0.0000467,0.0000000084,0.0000000341,0.000000548,0.0000000323,0.0000456,0.0000458,0.0000463
12,0.000093,0.000122368028499811,0.000120702937301014,0.000161816252710653,0.000150307753380669,0.00000093,0.00000161,0.00000226,0.00000147,0.0000376,0.0000368,0.0000000093,0.000000042,0.000000678,0.000000044,0.0000353,0.0000351,0.000036
13,0.000102399482234278,0.000123565802286716,0.00013572112767418,0.000168147778141091,0.000152930695811768,0.00000102,0.00000165,0.00000216,0.00000155,0.0000317,0.0000297,0.0000000102,0.000000038,0.000000699,0.0000000456,0.0000284,0.0000285,0.0000293
14,0.000112930468858038,0.000144330372174009,0.000138885419665138,0.000167935045276132,0.000164143692744483,0.00000113,0.00000163,0.00000222,0.00000176,0.0000253,0.0000258,0.0000000113,0.0000000345,0.000000731,0.0000000354,0.0000234,0.0000241,0.0000242
15,0.000124396041686692,0.000152547346239734,0.000135308969362149,0.000164285668410374,0.000166458788088908,0.00000124,0.00000155,0.00000196,0.00000153,0.0000215,0.0000215,0.0000000124,0.0000000293,0.000000682,0.000000032,0.0000189,0.00002,0.0000191


==> figures/results_vel.csv <==
target_no,v-20dB_CRB,v-20dB_4QAM_nosc,v-20dB_64QAM_MF_nosc,v-20dB_4QAM_sc,v-20dB_64QAM_MF_sc,v0dB_CRB,v0dB_4QAM_nosc,v0dB_64QAM_MF_nosc,v0dB_64QAM_IM_nosc,v0dB_4QAM_sc,v0dB_64QAM_MF_sc,v20dB_CRB,v20dB_4QAM_nosc,v20dB_64QAM_MF_nosc,v20dB_64QAM_IM_nosc,v20dB_4QAM_sc,v20dB_64QAM_MF_sc,v20dB_64QAM_IM_sc
0,0.000213059661490813,0.000253996728394772,0.000227228663331519,0.000543452702952775,0.000554448731676971,0.00000213,0.00000261,0.00000391,0.00000273,0.000236825816195301,0.000233034277993445,0.0000000213,0.0000000457,0.00000113,0.0000000464,0.000230373311886181,0.00023110816418348,0.000236377958506629
1,0.000259885674913722,0.000328283504643811,0.000312594425895872,0.000501351602252396,0.000578504305142728,0.0000026,0.00000436,0.00000562,0.00000463,0.000135253704307758,0.00013953846937654,0.000000026,0.000000104,0.00000174,0.000000122,0.000126831680639705,0.000131147887577255,0.000128765761905634
2,0.000310762151967195,0.000383523141534975,0.000361143968240406,0.000536426391229002,0.000538277862900497,0.00000311,0.00000529,0.00000634,0.00000477,0.0000995,0.000104780685021028,0.0000000311,0.000000148,0.00000218,0.00000015,0.0000879,0.0000925,0.0000918
3,0.000370368173585603,0.000438184835935499,0.000449112950079597,0.000605199582056988,0.000562129899249506,0.0000037,0.00000638,0.00000829,0.000006,0.0000531,0.0000582,0.000000037,0.00000018,0.00000254,0.00000019,0.0000434,0.0000487,0.0000444
4,0.000435702462431726,0.00056234531436616,0.000547814574276871,0.000695283692277729,0.000594576458387212,0.00000436,0.00000667,0.00000908,0.00000741,0.0000479,0.0000498,0.0000000436,0.000000232,0.00000294,0.000000276,0.0000335,0.0000386,0.0000339
5,0.000503638342980053,0.000617002116228067,0.000641011772219268,0.000670675906344072,0.000790075179115795,0.00000504,0.0000081,0.0000103,0.00000838,0.0000393,0.0000398,0.0000000504,0.000000295,0.00000366,0.000000315,0.000023,0.0000283,0.0000241
6,0.000577266418273016,0.000683956600401138,0.000775246651348381,0.000772696419872681,0.000799269490702522,0.00000577,0.00000963,0.0000123,0.00000943,0.0000275,0.0000309,0.0000000577,0.000000303,0.00000461,0.000000356,0.0000143,0.0000192,0.0000148
7,0.000660401444379636,0.000854741637800904,0.000849884947192425,0.00087986679470047,0.000820502241162777,0.0000066,0.0000109,0.0000153,0.000011,0.0000234,0.0000255,0.000000066,0.000000308,0.00000454,0.000000305,0.0000101,0.0000147,0.0000101
8,0.000752204148720109,0.000937388636937407,0.00094419304619798,0.00102966174931951,0.00104524280645839,0.00000752,0.0000122,0.0000149,0.0000111,0.0000231,0.0000267,0.0000000752,0.000000312,0.00000489,0.000000328,0.00000928,0.0000157,0.00000889
9,0.000860995356528164,0.00110032740451328,0.00109598768353155,0.00117225328702356,0.00123744118295156,0.00000861,0.000013,0.0000171,0.0000118,0.0000194,0.000028,0.0000000861,0.000000344,0.00000567,0.000000371,0.00000635,0.0000135,0.00000634
10,0.000963069978808682,0.00126925457954707,0.0011844539345881,0.00131940303103167,0.00146315335513248,0.00000963,0.0000139,0.0000202,0.0000137,0.0000234,0.000027,0.0000000963,0.000000376,0.00000626,0.0000004,0.00000493,0.0000117,0.0000052
11,0.00107062726369332,0.00124169494260681,0.00138566248883462,0.00147719741688485,0.0014832778649603,0.0000107,0.000016,0.0000218,0.000015,0.0000239,0.0000295,0.000000107,0.000000439,0.00000669,0.000000447,0.00000339,0.0000117,0.00000371
12,0.00118551329790147,0.00154846652361889,0.00155697261884576,0.00152196579080961,0.00167360931671259,0.0000119,0.0000203,0.0000247,0.0000203,0.0000214,0.0000283,0.000000119,0.000000517,0.00000767,0.000000548,0.00000296,0.0000112,0.00000314
13,0.00130586027312588,0.00156549834918224,0.0017249548610907,0.00179395790340817,0.00173847109352069,0.0000131,0.0000208,0.0000247,0.0000198,0.0000245,0.0000303,0.000000131,0.000000536,0.000008,0.000000521,0.00000241,0.0000113,0.00000241
14,0.00144015779855013,0.00164873790470548,0.00164723021360019,0.00200804454643823,0.00184346526608126,0.0000144,0.0000218,0.000028,0.0000198,0.0000274,0.0000314,0.000000144,0.000000466,0.00000828,0.000000523,0.00000205,0.0000096,0.00000209
15,0.00158637373381548,0.00173305948668777,0.00188792025054366,0.00201075511737575,0.00195518957524776,0.0000159,0.0000219,0.0000273,0.0000199,0.0000228,0.0000301,0.000000159,0.000000426,0.00000752,0.000000419,0.00000142,0.0000101,0.00000156

